Convex Polytopes: Extremal Constructions and f-Vector Shapes

These lecture notes treat some current aspects of two closely interrelated topics from the theory of convex polytopes: the shapes of f-vectors, and extremal constructions. The first lecture treats 3-dimensional polytopes; it includes a complete proof of the Koebe--Andreev--Thurston theorem, using the variational principle by Bobenko & Springborn (2004). In Lecture 2 we look at f-vector shapes of very high-dimensional polytopes. The third lecture explains a surprisingly simple construction for 2-simple 2-simplicial 4-polytopes, which have symmetric f-vectors. Lecture 4 sketches the geometry of the cone of f-vectors for 4-polytopes, and thus identifies the existence/construction of 4-polytopes of high ``fatness'' as a key problem. In this direction, the last lecture presents a very recent construction of ``projected products of polygons,'' whose fatness reaches 9-\eps.

==> EPS/cube-circ3a.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{cube-circ3a.pstex}%
\end{picture}%
\setlength{\unitlength}{1302sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(8661,5416)(59,-7679)
\put(7561,-5296){\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$\Ione$}%
}}}}
\end{picture}%


==> EPS/cube-circ4a.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{cube-circ4a.pstex}%
\end{picture}%
\setlength{\unitlength}{1302sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(9708,6408)(-1253,-8365)
\end{picture}%


==> EPS/cube-circ6.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{cube-circ6.pstex}%
\end{picture}%
\setlength{\unitlength}{1302sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(16919,10994)(-4821,-10733)
\end{picture}


==> EPS/cube-circ6a.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{cube-circ6a.pstex}%
\end{picture}%
\setlength{\unitlength}{1302sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(9183,7308)(-878,-8890)
\end{picture}


==> EPS/cube-circ6b.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{cube-circ6b.pstex}%
\end{picture}%
\setlength{\unitlength}{1302sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(8883,7308)(-578,-8890)
\end{picture}


==> EPS/domain.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{domain.pstex}%
\end{picture}%
\setlength{\unitlength}{1302sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(13846,9577)(-1187,-9640)
\end{picture}%


==> EPS/domain2.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{domain2.pstex}%
\end{picture}%
\setlength{\unitlength}{1302sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(15214,11387)(-2131,-10742)
\end{picture}


==> EPS/facet_circ.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{facet_circ.pstex}%
\end{picture}%
\setlength{\unitlength}{1302sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(6666,9144)(2368,-9874)
\put(7351,-5086){\rotatebox{1.0}{\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$p_0$}%
}}}}}
\end{picture}%


==> EPS/facet_circ2.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{facet_circ2.pstex}%
\end{picture}%
\setlength{\unitlength}{1973sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(7648,7310)(1986,-8817)
\put(7951,-5236){\rotatebox{1.0}{\makebox(0,0)[lb]{\smash{{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$p_0$}%
}}}}}
\end{picture}%


==> EPS/facet_circ2a.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{facet_circ2a.pstex}%
\end{picture}%
\setlength{\unitlength}{1737sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(8086,8086)(1958,-9054)
\put(5176,-3136){\rotatebox{1.0}{\makebox(0,0)[lb]{\smash{\SetFigFont{10}{12.0}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$p_0$}%
}}}}
\end{picture}


==> EPS/facet_circ2c.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{facet_circ2c.pstex}%
\end{picture}%
\setlength{\unitlength}{1895sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(8086,8086)(1958,-9054)
\put(5176,-3136){\rotatebox{1.0}{\makebox(0,0)[lb]{\smash{\SetFigFont{11}{13.2}{\familydefault}{\mddefault}{\updefault}{\color[rgb]{0,0,0}$p_0$}%
}}}}
\end{picture}


==> EPS/gale3.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{gale3.pstex}%
\end{picture}%
\setlength{\unitlength}{1579sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(5991,4170)(-1157,-5644)
\end{picture}%


==> EPS/perturbvec.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{perturbvec.pstex}%
\end{picture}%
\setlength{\unitlength}{1973sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(4074,1224)(1939,-4573)
\end{picture}%

